Finding Common Ground: Annotating and Predicting Common Ground in Spoken Conversations

When we communicate with other humans, we do not simply generate a sequence of words. Rather, we use our cognitive state (beliefs, desires, intentions) and our model of the audience's cognitive state to create utterances that affect the audience's cognitive state in the intended manner. An important part of cognitive state is the common ground, which is the content the speaker believes, and the speaker believes the audience believes, and so on. While much attention has been paid to common ground in cognitive science, there has not been much work in natural language processing. In this paper, we introduce a new annotation and corpus to capture common ground. We then describe some initial experiments extracting propositions from dialog and tracking their status in the common ground from the perspective of each speaker.

==> minted.sty.txt <==
%%
%% This is file `minted.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% minted.dtx  (with options: `package')
%% Copyright 2013--2022 Geoffrey M. Poore
%% Copyright 2010--2011 Konrad Rudolph
%% 
%% This work may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%   http://www.latex-project.org/lppl.txt
%% and version 1.3 or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%% 
%% Additionally, the project may be distributed under the terms of the new BSD
%% license.
%% 
%% This work has the LPPL maintenance status `maintained'.
%% 
%% The Current Maintainer of this work is Geoffrey Poore.
%% 
%% This work consists of the files minted.dtx and minted.ins
%% and the derived file minted.sty.
\NeedsTeXFormat{LaTeX2e}
\ProvidesPackage{minted}
    [2023/09/26 v2.9dev1 Yet another Pygments shim for LaTeX]
\RequirePackage{keyval}
\RequirePackage{kvoptions}
\RequirePackage{fvextra}[2022/11/30]
\RequirePackage{ifthen}
\IfFileExists{shellesc.sty}
 {\RequirePackage{shellesc}
  \@ifpackagelater{shellesc}{2016/04/29}
   {}
   {\protected\def\ShellEscape{\immediate\write18 }}}
 {\protected\def\ShellEscape{\immediate\write18 }}
\RequirePackage{ifplatform}
\RequirePackage{pdftexcmds}
\RequirePackage{etoolbox}
\RequirePackage{xstring}
\RequirePackage{lineno}
\RequirePackage{framed}
\RequirePackage{catchfile}
\AtEndPreamble{%
  \@ifpackageloaded{color}{}{%
    \@ifpackageloaded{xcolor}{}{\RequirePackage{xcolor}}}%
}
\DeclareVoidOption{chapter}{\def\minted@float@within{chapter}}
\DeclareVoidOption{section}{\def\minted@float@within{section}}
\DeclareBoolOption{newfloat}
\DeclareBoolOption[true]{cache}
\StrSubstitute{\jobname}{ }{_}[\minted@jobname]
\StrSubstitute{\minted@jobname}{*}{_}[\minted@jobname]
\StrSubstitute{\minted@jobname}{"}{}[\minted@jobname]
\StrSubstitute{\minted@jobname}{'}{_}[\minted@jobname]
\newcommand{\minted@cachedir}{\detokenize{_}minted-\minted@jobname}
\let\minted@cachedir@windows\minted@cachedir
\define@key{minted}{cachedir}{%
  \@namedef{minted@cachedir}{#1}%
  \StrSubstitute{\minted@cachedir}{/}{\@backslashchar}[\minted@cachedir@windows]}
\DeclareBoolOption{finalizecache}
\DeclareBoolOption{frozencache}
\let\minted@outputdir\@empty
\let\minted@outputdir@windows\@empty
\define@key{minted}{outputdir}{%
  \@namedef{minted@outputdir}{#1/}%
  \StrSubstitute{\minted@outputdir}{/}%
    {\@backslashchar}[\minted@outputdir@windows]}
\DeclareBoolOption{inputlanglinenos}
\DeclareBoolOption{kpsewhich}
\DeclareBoolOption{langlinenos}
\DeclareBoolOption{draft}
\DeclareComplementaryOption{final}{draft}
\ProcessKeyvalOptions*
\ifthenelse{\boolean{minted@newfloat}}{\RequirePackage{newfloat}}{\RequirePackage{float}}
\ifcsname tikzifexternalizing\endcsname
  \tikzifexternalizing{\minted@drafttrue\minted@cachefalse}{}
\else
  \ifcsname tikzexternalrealjob\endcsname
    \minted@drafttrue
    \minted@cachefalse
  \else
  \fi
\fi
\ifthenelse{\boolean{minted@finalizecache}}%
 {\ifthenelse{\boolean{minted@frozencache}}%
   {\PackageError{minted}%
     {Options "finalizecache" and "frozencache" are not compatible}%
     {Options "finalizecache" and "frozencache" are not compatible}}%
   {}}%
 {}
\ifthenelse{\boolean{minted@cache}}%
 {\ifthenelse{\boolean{minted@frozencache}}%
   {}%
   {\AtEndOfPackage{\ProvideDirectory{\minted@outputdir\minted@cachedir}}}}%
 {}
\newcommand{\minted@input}[1]{%
  \IfFileExists{#1}%
   {\input{#1}}%
   {\PackageError{minted}{Missing Pygments output; \string\inputminted\space
     was^^Jprobably given a file that does not exist--otherwise, you may need
     ^^Jthe outputdir package option, or may be using an incompatible build
     tool,^^Jor may be using frozencache with a missing file}%
    {This could be caused by using -output-directory or -aux-directory
     ^^Jwithout setting minted's outputdir, or by using a build tool that
     ^^Jchanges paths in ways minted cannot detect,
     ^^Jor using frozencache with a missing file.}}%
}
\newcommand{\minted@infile}{\minted@jobname.out.pyg}
\newcommand{\minted@cachelist}{}
\newcommand{\minted@addcachefile}[1]{%
  \expandafter\long\expandafter\gdef\expandafter\minted@cachelist\expandafter{%
    \minted@cachelist,^^J%
    \space\space#1}%
  \expandafter\gdef\csname minted@cached@#1\endcsname{}%
}
\newcommand{\minted@savecachelist}{%
  \ifdefempty{\minted@cachelist}{}{%
    \immediate\write\@mainaux{%
      \string\gdef\string\minted@oldcachelist\string{%
        \minted@cachelist\string}}%
  }%
}
\newcommand{\minted@cleancache}{%
  \ifcsname minted@oldcachelist\endcsname
    \def\do##1{%
      \ifthenelse{\equal{##1}{}}{}{%
        \ifcsname minted@cached@##1\endcsname\else
          \DeleteFile[\minted@outputdir\minted@cachedir]{##1}%
        \fi
      }%
    }%
    \expandafter\docsvlist\expandafter{\minted@oldcachelist}%
  \else
  \fi
}
\ifthenelse{\boolean{minted@draft}}%
 {\AtEndDocument{%
    \ifcsname minted@oldcachelist\endcsname
      \StrSubstitute{\minted@oldcachelist}{,}{,^^J }[\minted@cachelist]
      \minted@savecachelist
    \fi}}%
 {\ifthenelse{\boolean{minted@frozencache}}%
   {\AtEndDocument{%
      \ifcsname minted@oldcachelist\endcsname
        \StrSubstitute{\minted@oldcachelist}{,}{,^^J }[\minted@cachelist]
        \minted@savecachelist
      \fi}}%
   {\AtEndDocument{%
    \minted@savecachelist
    \minted@cleancache}}}%
\ifwindows
  \providecommand{\DeleteFile}[2][]{%
    \ifthenelse{\equal{#1}{}}%
      {\IfFileExists{#2}{\ShellEscape{del #2}}{}}%
      {\IfFileExists{#1/#2}{%
        \StrSubstitute{#1}{/}{\@backslashchar}[\minted@windir]
        \ShellEscape{del \minted@windir\@backslashchar #2}}{}}}
\else
  \providecommand{\DeleteFile}[2][]{%
    \ifthenelse{\equal{#1}{}}%
      {\IfFileExists{#2}{\ShellEscape{rm #2}}{}}%
      {\IfFileExists{#1/#2}{\ShellEscape{rm #1/#2}}{}}}
\fi
\ifwindows
  \newcommand{\ProvideDirectory}[1]{%
    \StrSubstitute{#1}{/}{\@backslashchar}[\minted@windir]
    \ShellEscape{if not exist \minted@windir\space mkdir \minted@windir}}
\else
  \newcommand{\ProvideDirectory}[1]{%
    \ShellEscape{mkdir -p #1}}
\fi
\newboolean{AppExists}
\newread\minted@appexistsfile
\newcommand{\TestAppExists}[1]{%
  \ifwindows
    \DeleteFile{\minted@jobname.aex}%
    \ShellEscape{for \string^\@percentchar i in (#1.exe #1.bat #1.cmd)
      do set > \minted@jobname.aex <nul: /p
      x=\string^\@percentchar \string~$PATH:i>> \minted@jobname.aex}%
    %$ <- balance syntax highlighting
    \immediate\openin\minted@appexistsfile\minted@jobname.aex
    \expandafter\def\expandafter\@tmp@cr\expandafter{\the\endlinechar}%
    \endlinechar=-1\relax
    \readline\minted@appexistsfile to \minted@apppathifexists
    \endlinechar=\@tmp@cr
    \ifthenelse{\equal{\minted@apppathifexists}{}}%
     {\AppExistsfalse}%
     {\AppExiststrue}%
    \immediate\closein\minted@appexistsfile
    \DeleteFile{\minted@jobname.aex}%
  \else
    \ShellEscape{command -v #1 && touch \minted@jobname.aex}%
    \IfFileExists{\minted@jobname.aex}%
      {\AppExiststrue
        \DeleteFile{\minted@jobname.aex}}%
      {\AppExistsfalse}%
  \fi
}
\newcommand{\minted@optlistcl@g}{}
\newcommand{\minted@optlistcl@g@i}{}
\let\minted@lang\@empty
\newcommand{\minted@optlistcl@lang}{}
\newcommand{\minted@optlistcl@lang@i}{}
\newcommand{\minted@optlistcl@cmd}{}
\newcommand{\minted@optlistfv@g}{}
\newcommand{\minted@optlistfv@g@i}{}
\newcommand{\minted@optlistfv@lang}{}
\newcommand{\minted@optlistfv@lang@i}{}
\newcommand{\minted@optlistfv@cmd}{}
\newcommand{\minted@configlang}[1]{%
  \def\minted@lang{#1}%
  \ifcsname minted@optlistcl@lang\minted@lang\endcsname\else
    \expandafter\gdef\csname minted@optlistcl@lang\minted@lang\endcsname{}%
  \fi
  \ifcsname minted@optlistcl@lang\minted@lang @i\endcsname\else
    \expandafter\gdef\csname minted@optlistcl@lang\minted@lang @i\endcsname{}%
  \fi
  \ifcsname minted@optlistfv@lang\minted@lang\endcsname\else
    \expandafter\gdef\csname minted@optlistfv@lang\minted@lang\endcsname{}%
  \fi
  \ifcsname minted@optlistfv@lang\minted@lang @i\endcsname\else
    \expandafter\gdef\csname minted@optlistfv@lang\minted@lang @i\endcsname{}%
  \fi
}
\ifwindows
  \newcommand{\minted@optlistcl@quote}[2]{%
    \detokenize{#1="#2"}}
\else
  \newcommand{\minted@optlistcl@quote}[2]{%
    \detokenize{#1='#2'}}
\fi
\newcommand{\minted@addto@optlistcl}[3]{%
  \expandafter\def\expandafter#1\expandafter{#1%
    \minted@optlistcl@quote{#2}{#3}\space}}
\newcommand{\minted@addto@optlistcl@lang}[3]{%
  \expandafter\let\expandafter\minted@tmp\csname #1\endcsname
  \expandafter\def\expandafter\minted@tmp\expandafter{\minted@tmp%
    \minted@optlistcl@quote{#2}{#3}\space}%
  \expandafter\let\csname #1\endcsname\minted@tmp}
\newcommand{\minted@def@optcl}[4][]{%
  \ifthenelse{\equal{#1}{}}%
    {\define@key{minted@opt@g}{#2}{%
        \minted@addto@optlistcl{\minted@optlistcl@g}{#3}{#4}%
        \@namedef{minted@opt@g:#2}{#4}}%
      \define@key{minted@opt@g@i}{#2}{%
        \minted@addto@optlistcl{\minted@optlistcl@g@i}{#3}{#4}%
        \@namedef{minted@opt@g@i:#2}{#4}}%
      \define@key{minted@opt@lang}{#2}{%
        \minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang:#2}{#4}}%
      \define@key{minted@opt@lang@i}{#2}{%
        \minted@addto@optlistcl@lang{%
          minted@optlistcl@lang\minted@lang @i}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang @i:#2}{#4}}%
      \define@key{minted@opt@cmd}{#2}{%
        \minted@addto@optlistcl{\minted@optlistcl@cmd}{#3}{#4}%
        \@namedef{minted@opt@cmd:#2}{#4}}}%
    {\define@key{minted@opt@g}{#2}[#1]{%
        \minted@addto@optlistcl{\minted@optlistcl@g}{#3}{#4}%
        \@namedef{minted@opt@g:#2}{#4}}%
      \define@key{minted@opt@g@i}{#2}[#1]{%
        \minted@addto@optlistcl{\minted@optlistcl@g@i}{#3}{#4}%
        \@namedef{minted@opt@g@i:#2}{#4}}%
      \define@key{minted@opt@lang}{#2}[#1]{%
        \minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang:#2}{#4}}%
      \define@key{minted@opt@lang@i}{#2}[#1]{%
        \minted@addto@optlistcl@lang{%
          minted@optlistcl@lang\minted@lang @i}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang @i:#2}{#4}}%
      \define@key{minted@opt@cmd}{#2}[#1]{%
        \minted@addto@optlistcl{\minted@optlistcl@cmd}{#3}{#4}%
        \@namedef{minted@opt@cmd:#2}{#4}}}%
}
\begingroup
\catcode`\!=0
!catcode`!\=12
!gdef!minted@escape#1{%
  !expandafter!minted@escape@i!detokenize{#1}\!FV@Sentinel}
!gdef!minted@escape@i#1\#2!FV@Sentinel{%
  !if!relax!detokenize{#2}!relax
    !expandafter!@firstoftwo
  !else
    !expandafter!@secondoftwo
  !fi
  {#1!minted@escape@end\#2!FV@Sentinel}
  {#1!minted@escape@esc\#2!FV@Sentinel}}
!gdef!minted@escape@end#1!FV@Sentinel{}
!gdef!minted@escape@esc\#1#2!FV@Sentinel{%
  #1!minted@escape@i#2!FV@Sentinel}
!endgroup
\newcommand{\minted@addto@optlistcl@e}[3]{%
  \edef\minted@tmp{\minted@escape{#3}}%
  \expandafter\minted@addto@optlistcl@e@i\expandafter{\minted@tmp}{#1}{#2}}
\def\minted@addto@optlistcl@e@i#1#2#3{%
  \expandafter\def\expandafter#2\expandafter{#2\minted@optlistcl@quote{#3}{#1}\space}}
\newcommand{\minted@addto@optlistcl@lang@e}[3]{%
  \edef\minted@tmp{\minted@escape{#3}}%
  \expandafter\minted@addto@optlistcl@lang@e@i\expandafter{\minted@tmp}{#1}{#2}}
\def\minted@addto@optlistcl@lang@e@i#1#2#3{%
  \expandafter\let\expandafter\minted@tmp\csname #2\endcsname
  \expandafter\def\expandafter\minted@tmp\expandafter{\minted@tmp\minted@optlistcl@quote{#3}{#1}\space}%
  \expandafter\let\csname #2\endcsname\minted@tmp}
\newcommand{\minted@def@optcl@e}[4][]{%
  \ifthenelse{\equal{#1}{}}%
    {\define@key{minted@opt@g}{#2}{%
        \minted@addto@optlistcl@e{\minted@optlistcl@g}{#3}{#4}%
        \@namedef{minted@opt@g:#2}{#4}}%
      \define@key{minted@opt@g@i}{#2}{%
        \minted@addto@optlistcl@e{\minted@optlistcl@g@i}{#3}{#4}%
        \@namedef{minted@opt@g@i:#2}{#4}}%
      \define@key{minted@opt@lang}{#2}{%
        \minted@addto@optlistcl@lang@e{minted@optlistcl@lang\minted@lang}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang:#2}{#4}}%
      \define@key{minted@opt@lang@i}{#2}{%
        \minted@addto@optlistcl@lang@e{%
          minted@optlistcl@lang\minted@lang @i}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang @i:#2}{#4}}%
      \define@key{minted@opt@cmd}{#2}{%
        \minted@addto@optlistcl@e{\minted@optlistcl@cmd}{#3}{#4}%
        \@namedef{minted@opt@cmd:#2}{#4}}}%
    {\define@key{minted@opt@g}{#2}[#1]{%
        \minted@addto@optlistcl@e{\minted@optlistcl@g}{#3}{#4}%
        \@namedef{minted@opt@g:#2}{#4}}%
      \define@key{minted@opt@g@i}{#2}[#1]{%
        \minted@addto@optlistcl@e{\minted@optlistcl@g@i}{#3}{#4}%
        \@namedef{minted@opt@g@i:#2}{#4}}%
      \define@key{minted@opt@lang}{#2}[#1]{%
        \minted@addto@optlistcl@lang@e{minted@optlistcl@lang\minted@lang}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang:#2}{#4}}%
      \define@key{minted@opt@lang@i}{#2}[#1]{%
        \minted@addto@optlistcl@lang@e{%
          minted@optlistcl@lang\minted@lang @i}{#3}{#4}%
        \@namedef{minted@opt@lang\minted@lang @i:#2}{#4}}%
      \define@key{minted@opt@cmd}{#2}[#1]{%
        \minted@addto@optlistcl@e{\minted@optlistcl@cmd}{#3}{#4}%
        \@namedef{minted@opt@cmd:#2}{#4}}}%
}
\newcommand{\minted@def@optcl@switch}[2]{%
  \define@booleankey{minted@opt@g}{#1}%
    {\minted@addto@optlistcl{\minted@optlistcl@g}{#2}{True}%
      \@namedef{minted@opt@g:#1}{true}}
    {\minted@addto@optlistcl{\minted@optlistcl@g}{#2}{False}%
      \@namedef{minted@opt@g:#1}{false}}
  \define@booleankey{minted@opt@g@i}{#1}%
    {\minted@addto@optlistcl{\minted@optlistcl@g@i}{#2}{True}%
      \@namedef{minted@opt@g@i:#1}{true}}
    {\minted@addto@optlistcl{\minted@optlistcl@g@i}{#2}{False}%
      \@namedef{minted@opt@g@i:#1}{false}}
  \define@booleankey{minted@opt@lang}{#1}%
    {\minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang}{#2}{True}%
      \@namedef{minted@opt@lang\minted@lang:#1}{true}}
    {\minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang}{#2}{False}%
      \@namedef{minted@opt@lang\minted@lang:#1}{false}}
  \define@booleankey{minted@opt@lang@i}{#1}%
    {\minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang @i}{#2}{True}%
      \@namedef{minted@opt@lang\minted@lang @i:#1}{true}}
    {\minted@addto@optlistcl@lang{minted@optlistcl@lang\minted@lang @i}{#2}{False}%
      \@namedef{minted@opt@lang\minted@lang @i:#1}{false}}
  \define@booleankey{minted@opt@cmd}{#1}%
      {\minted@addto@optlistcl{\minted@optlistcl@cmd}{#2}{True}%
        \@namedef{minted@opt@cmd:#1}{true}}
      {\minted@addto@optlistcl{\minted@optlistcl@cmd}{#2}{False}%
        \@namedef{minted@opt@cmd:#1}{false}}
}
\newcommand{\minted@def@optfv}[1]{%
  \define@key{minted@opt@g}{#1}{%
    \expandafter\def\expandafter\minted@optlistfv@g\expandafter{%
      \minted@optlistfv@g#1={##1},}%
    \@namedef{minted@opt@g:#1}{##1}}
  \define@key{minted@opt@g@i}{#1}{%
    \expandafter\def\expandafter\minted@optlistfv@g@i\expandafter{%
      \minted@optlistfv@g@i#1={##1},}%
    \@namedef{minted@opt@g@i:#1}{##1}}
  \define@key{minted@opt@lang}{#1}{%
    \expandafter\let\expandafter\minted@tmp%
      \csname minted@optlistfv@lang\minted@lang\endcsname
    \expandafter\def\expandafter\minted@tmp\expandafter{%
      \minted@tmp#1={##1},}%
    \expandafter\let\csname minted@optlistfv@lang\minted@lang\endcsname%
      \minted@tmp
    \@namedef{minted@opt@lang\minted@lang:#1}{##1}}
  \define@key{minted@opt@lang@i}{#1}{%
    \expandafter\let\expandafter\minted@tmp%
      \csname minted@optlistfv@lang\minted@lang @i\endcsname
    \expandafter\def\expandafter\minted@tmp\expandafter{%
      \minted@tmp#1={##1},}%
    \expandafter\let\csname minted@optlistfv@lang\minted@lang @i\endcsname%
      \minted@tmp
    \@namedef{minted@opt@lang\minted@lang @i:#1}{##1}}
  \define@key{minted@opt@cmd}{#1}{%
    \expandafter\def\expandafter\minted@optlistfv@cmd\expandafter{%
      \minted@optlistfv@cmd#1={##1},}%
    \@namedef{minted@opt@cmd:#1}{##1}}
}
\newcommand{\minted@def@optfv@switch}[1]{%
  \define@booleankey{minted@opt@g}{#1}%
    {\expandafter\def\expandafter\minted@optlistfv@g\expandafter{%
      \minted@optlistfv@g#1=true,}%
     \@namedef{minted@opt@g:#1}{true}}%
    {\expandafter\def\expandafter\minted@optlistfv@g\expandafter{%
      \minted@optlistfv@g#1=false,}%
     \@namedef{minted@opt@g:#1}{false}}%
  \define@booleankey{minted@opt@g@i}{#1}%
    {\expandafter\def\expandafter\minted@optlistfv@g@i\expandafter{%
      \minted@optlistfv@g@i#1=true,}%
     \@namedef{minted@opt@g@i:#1}{true}}%
    {\expandafter\def\expandafter\minted@optlistfv@g@i\expandafter{%
      \minted@optlistfv@g@i#1=false,}%
     \@namedef{minted@opt@g@i:#1}{false}}%
  \define@booleankey{minted@opt@lang}{#1}%
    {\expandafter\let\expandafter\minted@tmp%
        \csname minted@optlistfv@lang\minted@lang\endcsname
      \expandafter\def\expandafter\minted@tmp\expandafter{%
        \minted@tmp#1=true,}%
      \expandafter\let\csname minted@optlistfv@lang\minted@lang\endcsname%
        \minted@tmp
     \@namedef{minted@opt@lang\minted@lang:#1}{true}}%
    {\expandafter\let\expandafter\minted@tmp%
        \csname minted@optlistfv@lang\minted@lang\endcsname
      \expandafter\def\expandafter\minted@tmp\expandafter{%
        \minted@tmp#1=false,}%
      \expandafter\let\csname minted@optlistfv@lang\minted@lang\endcsname%
        \minted@tmp
     \@namedef{minted@opt@lang\minted@lang:#1}{false}}%
  \define@booleankey{minted@opt@lang@i}{#1}%
    {\expandafter\let\expandafter\minted@tmp%
        \csname minted@optlistfv@lang\minted@lang @i\endcsname
      \expandafter\def\expandafter\minted@tmp\expandafter{%
        \minted@tmp#1=true,}%
      \expandafter\let\csname minted@optlistfv@lang\minted@lang @i\endcsname%
        \minted@tmp
     \@namedef{minted@opt@lang\minted@lang @i:#1}{true}}%
    {\expandafter\let\expandafter\minted@tmp%
        \csname minted@optlistfv@lang\minted@lang @i\endcsname
      \expandafter\def\expandafter\minted@tmp\expandafter{%
        \minted@tmp#1=false,}%
      \expandafter\let\csname minted@optlistfv@lang\minted@lang @i\endcsname%
        \minted@tmp
     \@namedef{minted@opt@lang\minted@lang @i:#1}{false}}%
  \define@booleankey{minted@opt@cmd}{#1}%
    {\expandafter\def\expandafter\minted@optlistfv@cmd\expandafter{%
      \minted@optlistfv@cmd#1=true,}%
     \@namedef{minted@opt@cmd:#1}{true}}%
    {\expandafter\def\expandafter\minted@optlistfv@cmd\expandafter{%
      \minted@optlistfv@cmd#1=false,}%
     \@namedef{minted@opt@cmd:#1}{false}}%
}
\newboolean{minted@isinline}
\newcommand{\minted@fvset}{%
  \expandafter\fvset\expandafter{\minted@optlistfv@g}%
  \expandafter\let\expandafter\minted@tmp%
    \csname minted@optlistfv@lang\minted@lang\endcsname
  \expandafter\fvset\expandafter{\minted@tmp}%
  \ifthenelse{\boolean{minted@isinline}}%
   {\expandafter\fvset\expandafter{\minted@optlistfv@g@i}%
    \expandafter\let\expandafter\minted@tmp%
      \csname minted@optlistfv@lang\minted@lang @i\endcsname
    \expandafter\fvset\expandafter{\minted@tmp}}%
   {}%
  \expandafter\fvset\expandafter{\minted@optlistfv@cmd}%
}
\newcommand{\minted@def@opt}[2][]{%
  \define@key{minted@opt@g}{#2}{%
    \@namedef{minted@opt@g:#2}{##1}}
  \define@key{minted@opt@g@i}{#2}{%
    \@namedef{minted@opt@g@i:#2}{##1}}
  \define@key{minted@opt@lang}{#2}{%
    \@namedef{minted@opt@lang\minted@lang:#2}{##1}}
  \define@key{minted@opt@lang@i}{#2}{%
    \@namedef{minted@opt@lang\minted@lang @i:#2}{##1}}
  \define@key{minted@opt@cmd}{#2}{%
    \@namedef{minted@opt@cmd:#2}{##1}}
  \ifstrempty{#1}{}{\@namedef{minted@opt@g:#2}{#1}}%
}
\newcommand{\minted@def@opt@detok}[2][]{%
  \define@key{minted@opt@g}{#2}{%
    \@namedef{minted@opt@g:#2}{\detokenize{##1}}}
  \define@key{minted@opt@g@i}{#2}{%
    \@namedef{minted@opt@g@i:#2}{\detokenize{##1}}}
  \define@key{minted@opt@lang}{#2}{%
    \@namedef{minted@opt@lang\minted@lang:#2}{\detokenize{##1}}}
  \define@key{minted@opt@lang@i}{#2}{%
    \@namedef{minted@opt@lang\minted@lang @i:#2}{\detokenize{##1}}}
  \define@key{minted@opt@cmd}{#2}{%
    \@namedef{minted@opt@cmd:#2}{\detokenize{##1}}}
  \ifstrempty{#1}{}{\@namedef{minted@opt@g:#2}{\detokenize{#1}}}%
}
\newcommand{\minted@generate@PYGdef}[1]{%
  \ifthenelse{\boolean{minted@cache}}%
   {\def\minted@pygstylepath@load{\minted@outputdir\minted@cachedir/#1.pygstyle}%
    \minted@addcachefile{#1.pygstyle}}%
   {\def\minted@pygstylepath@load{\minted@outputdir\minted@jobname.out.pyg}}%
  \ifwindows
    \StrSubstitute{\minted@pygstylepath@load}%
      {/}{\@backslashchar}[\minted@pygstylepath@save]%
  \else
    \let\minted@pygstylepath@save\minted@pygstylepath@load
  \fi
  \IfFileExists{\minted@pygstylepath@load}%
   {}%
   {\ifthenelse{\boolean{minted@frozencache}}%
     {\PackageError{minted}%
       {Missing style definition for #1 with frozencache}%
       {Missing style definition for #1 with frozencache}}%
     {}%
    \ShellEscape{%
      \MintedPygmentize\space -S #1 -f latex -P commandprefix=PYG
      > \minted@pygstylepath@save
    }%
   }%
  \CatchFileDef{\minted@tmp@filecontents}%
   {\minted@pygstylepath@load}{\catcode`@=11\catcode`\%=14\catcode``=12\endlinechar=-1}%
  \begingroup
  \let\PYG\relax
  \minted@tmp@filecontents
  \ifx\PYG\relax
    \ifthenelse{\boolean{minted@frozencache}}%
     {\PackageError{minted}%
       {Outdated style definition for #1 with frozencache}%
       {Outdated style definition for #1 with frozencache}}%
     {}%
    \ShellEscape{%
      \MintedPygmentize\space -S #1 -f latex -P commandprefix=PYG
      > \minted@pygstylepath@save
    }%
    \CatchFileDef{\minted@tmp@filecontents}%
     {\minted@pygstylepath@load}{\catcode`@=11\catcode`\%=14\catcode``=12\endlinechar=-1}%
    \minted@tmp@filecontents
    \ifx\PYG\relax
      \PackageError{minted}%
       {Cannot find Pygments style #1}%
       {Cannot find Pygments style #1}%
    \fi
  \fi
  \expandafter\global\expandafter\let\csname minted@PYGdef@#1\endcsname%
    \minted@tmp@filecontents
  \endgroup
}
\newcommand{\minted@defstyle}[1]{%
  \edef\minted@style{#1}%
  \ifcsname minted@PYGdef@\minted@style\endcsname\else
    \expandafter\minted@generate@PYGdef\expandafter{\minted@style}%
  \fi
  \csname minted@PYGdef@\minted@style\endcsname
  \minted@patch@PYGZsq
  \minted@patch@PYGZhy
}
\ifthenelse{\boolean{minted@draft}}{\renewcommand{\minted@defstyle}[1]{}}{}
\newcommand{\minted@patch@PYGZsq}{%
  \ifcsname PYGZsq\endcsname
    \expandafter\ifdefstring\expandafter{\csname PYGZsq\endcsname}{\char`\'}%
     {\minted@patch@PYGZsq@i}%
     {}%
  \fi
}
\begingroup
\catcode`\'=\active
\gdef\minted@patch@PYGZsq@i{\gdef\PYGZsq{'}}
\endgroup
\newcommand{\minted@patch@PYGZhy}{%
  \ifcsname PYGZhy\endcsname
    \expandafter\ifdefstring\expandafter{\csname PYGZhy\endcsname}{\char`\-}%
     {\def\PYGZhy{\mbox{-}}}%
     {}%
  \fi
}
\newcommand{\minted@def@opt@switch}[2][false]{%
  \define@booleankey{minted@opt@g}{#2}%
    {\@namedef{minted@opt@g:#2}{true}}%
    {\@namedef{minted@opt@g:#2}{false}}
  \define@booleankey{minted@opt@g@i}{#2}%
    {\@namedef{minted@opt@g@i:#2}{true}}%
    {\@namedef{minted@opt@g@i:#2}{false}}
  \define@booleankey{minted@opt@lang}{#2}%
    {\@namedef{minted@opt@lang\minted@lang:#2}{true}}%
    {\@namedef{minted@opt@lang\minted@lang:#2}{false}}
  \define@booleankey{minted@opt@lang@i}{#2}%
    {\@namedef{minted@opt@lang\minted@lang @i:#2}{true}}%
    {\@namedef{minted@opt@lang\minted@lang @i:#2}{false}}
  \define@booleankey{minted@opt@cmd}{#2}%
    {\@namedef{minted@opt@cmd:#2}{true}}%
    {\@namedef{minted@opt@cmd:#2}{false}}%
  \@namedef{minted@opt@g:#2}{#1}%
}
\def\minted@get@opt#1#2{%
  \ifcsname minted@opt@cmd:#1\endcsname
    \csname minted@opt@cmd:#1\endcsname
  \else
    \ifminted@isinline
      \ifcsname minted@opt@lang\minted@lang @i:#1\endcsname
        \csname minted@opt@lang\minted@lang @i:#1\endcsname
      \else
        \ifcsname minted@opt@g@i:#1\endcsname
          \csname minted@opt@g@i:#1\endcsname
        \else
          \ifcsname minted@opt@lang\minted@lang:#1\endcsname
            \csname minted@opt@lang\minted@lang:#1\endcsname
          \else
            \ifcsname minted@opt@g:#1\endcsname
              \csname minted@opt@g:#1\endcsname
            \else
              #2%
            \fi
          \fi
        \fi
      \fi
    \else
      \ifcsname minted@opt@lang\minted@lang:#1\endcsname
        \csname minted@opt@lang\minted@lang:#1\endcsname
      \else
        \ifcsname minted@opt@g:#1\endcsname
          \csname minted@opt@g:#1\endcsname
        \else
          #2%
        \fi
      \fi
    \fi
  \fi
}%
\minted@def@optcl{encoding}{-P encoding}{#1}
\minted@def@optcl{outencoding}{-P outencoding}{#1}
\minted@def@optcl@e{escapeinside}{-P escapeinside}{#1}
\minted@def@optcl@switch{stripnl}{-P stripnl}
\minted@def@optcl@switch{stripall}{-P stripall}
\minted@def@optcl@switch{python3}{-P python3}
\minted@def@optcl@switch{funcnamehighlighting}{-P funcnamehighlighting}
\minted@def@optcl@switch{startinline}{-P startinline}
\ifthenelse{\boolean{minted@draft}}%
  {\minted@def@optfv{gobble}}%
  {\minted@def@optcl{gobble}{-F gobble:n}{#1}}
\minted@def@optcl{codetagify}{-F codetagify:codetags}{#1}
\minted@def@optcl{keywordcase}{-F keywordcase:case}{#1}
\minted@def@optcl@switch{texcl}{-P texcomments}
\minted@def@optcl@switch{texcomments}{-P texcomments}
\minted@def@optcl@switch{mathescape}{-P mathescape}
\minted@def@optfv@switch{linenos}
\minted@def@opt@detok{style}
\minted@def@optfv{frame}
\minted@def@optfv{framesep}
\minted@def@optfv{framerule}
\minted@def@optfv{rulecolor}
\minted@def@optfv{numbersep}
\minted@def@optfv{numbers}
\minted@def@optfv{firstnumber}
\minted@def@optfv{stepnumber}
\minted@def@optfv{firstline}
\minted@def@optfv{lastline}
\minted@def@optfv{baselinestretch}
\minted@def@optfv{xleftmargin}
\minted@def@optfv{xrightmargin}
\minted@def@optfv{fillcolor}
\minted@def@optfv{tabsize}
\minted@def@optfv{fontfamily}
\minted@def@optfv{fontsize}
\minted@def@optfv{fontshape}
\minted@def@optfv{fontseries}
\minted@def@optfv{formatcom}
\minted@def@optfv{label}
\minted@def@optfv{labelposition}
\minted@def@optfv{highlightlines}
\minted@def@optfv{highlightcolor}
\minted@def@optfv{space}
\minted@def@optfv{spacecolor}
\minted@def@optfv{tab}
\minted@def@optfv{tabcolor}
\minted@def@optfv{highlightcolor}
\minted@def@optfv@switch{beameroverlays}
\minted@def@optfv@switch{curlyquotes}
\minted@def@optfv@switch{numberfirstline}
\minted@def@optfv@switch{numberblanklines}
\minted@def@optfv@switch{stepnumberfromfirst}
\minted@def@optfv@switch{stepnumberoffsetvalues}
\minted@def@optfv@switch{showspaces}
\minted@def@optfv@switch{resetmargins}
\minted@def@optfv@switch{samepage}
\minted@def@optfv@switch{showtabs}
\minted@def@optfv@switch{obeytabs}
\minted@def@optfv@switch{breaklines}
\minted@def@optfv@switch{breakbytoken}
\minted@def@optfv@switch{breakbytokenanywhere}
\minted@def@optfv{breakindent}
\minted@def@optfv{breakindentnchars}
\minted@def@optfv@switch{breakautoindent}
\minted@def@optfv{breaksymbol}
\minted@def@optfv{breaksymbolsep}
\minted@def@optfv{breaksymbolsepnchars}
\minted@def@optfv{breaksymbolindent}
\minted@def@optfv{breaksymbolindentnchars}
\minted@def@optfv{breaksymbolleft}
\minted@def@optfv{breaksymbolsepleft}
\minted@def@optfv{breaksymbolsepleftnchars}
\minted@def@optfv{breaksymbolindentleft}
\minted@def@optfv{breaksymbolindentleftnchars}
\minted@def@optfv{breaksymbolright}
\minted@def@optfv{breaksymbolsepright}
\minted@def@optfv{breaksymbolseprightnchars}
\minted@def@optfv{breaksymbolindentright}
\minted@def@optfv{breaksymbolindentrightnchars}
\minted@def@optfv{breakbefore}
\minted@def@optfv{breakbeforesymbolpre}
\minted@def@optfv{breakbeforesymbolpost}
\minted@def@optfv@switch{breakbeforeinrun}
\minted@def@optfv{breakafter}
\minted@def@optfv@switch{breakafterinrun}
\minted@def@optfv{breakaftersymbolpre}
\minted@def@optfv{breakaftersymbolpost}
\minted@def@optfv@switch{breakanywhere}
\minted@def@optfv{breakanywheresymbolpre}
\minted@def@optfv{breakanywheresymbolpost}
\minted@def@optfv{fontencoding}
\minted@def@opt{bgcolor}
\minted@def@opt@switch{autogobble}
\newcommand{\minted@encoding}{\minted@get@opt{encoding}{UTF8}}
\newenvironment{minted@snugshade*}[1]{%
  \def\FrameCommand##1{\hskip\@totalleftmargin
    \colorbox{#1}{##1}%
    \hskip-\linewidth \hskip-\@totalleftmargin \hskip\columnwidth}%
  \MakeFramed{\advance\hsize-\width
    \@totalleftmargin\z@ \linewidth\hsize
    \advance\labelsep\fboxsep
    \@setminipage}%
 }{\par\unskip\@minipagefalse\endMakeFramed}
\newsavebox{\minted@bgbox}
\newenvironment{minted@colorbg}[1]{%
  \setlength{\OuterFrameSep}{0pt}%
  \let\minted@tmp\FV@NumberSep
  \edef\FV@NumberSep{%
    \the\numexpr\dimexpr\minted@tmp+\number\fboxsep\relax sp\relax}%
  \medskip
  \begin{minted@snugshade*}{#1}}
 {\end{minted@snugshade*}%
  \medskip\noindent}
\newwrite\minted@code
\newcommand{\minted@savecode}[1]{
  \immediate\openout\minted@code\minted@jobname.pyg\relax
  \immediate\write\minted@code{\expandafter\detokenize\expandafter{#1}}%
  \immediate\closeout\minted@code}
\newcounter{minted@FancyVerbLineTemp}
\newcommand{\minted@write@detok}[1]{%
  \immediate\write\FV@OutFile{\detokenize{#1}}}
\newcommand{\minted@FVB@VerbatimOut}[1]{%
  \setcounter{minted@FancyVerbLineTemp}{\value{FancyVerbLine}}%
  \@bsphack
  \begingroup
    \FV@UseKeyValues
    \FV@DefineWhiteSpace
    \def\FV@Space{\space}%
    \FV@DefineTabOut
    \let\FV@ProcessLine\minted@write@detok
    \immediate\openout\FV@OutFile #1\relax
    \let\FV@FontScanPrep\relax
    \let\@noligs\relax
    \FV@Scan}
\newcommand{\minted@FVE@VerbatimOut}{%
  \immediate\closeout\FV@OutFile\endgroup\@esphack
  \setcounter{FancyVerbLine}{\value{minted@FancyVerbLineTemp}}}%
\ifcsname MintedPygmentize\endcsname\else
  \newcommand{\MintedPygmentize}{pygmentize}
\fi
\newcounter{minted@pygmentizecounter}
\ifwindows
  \newcommand{\MintedPython}{python}
\else
  \newcommand{\MintedPython}{python3}
\fi
\newcommand{\minted@check@MintedPython}{%
  \ifcsname minted@MintedPython@\MintedPython\endcsname
  \else
    \let\minted@altpython\minted@undefined
    \ifdefstring{\MintedPython}{python}{\def\minted@altpython{python3}}{}%
    \ifdefstring{\MintedPython}{python3}{\def\minted@altpython{python}}{}%
    \ifx\minted@altpython\minted@undefined\relax
      \TestAppExists{\MintedPython}%
      \ifAppExists
        \expandafter\global\expandafter\let%
          \csname minted@MintedPython@\MintedPython\endcsname\relax
      \else
        \PackageError{minted}%
         {Failed to find Python executable \MintedPython;
          check Python installation (including PATH),
          or redefine \string\MintedPython}%
         {Failed to find Python executable \MintedPython;
          check Python installation (including PATH),
          or redefine \string\MintedPython}%
      \fi
    \else
      \ifcsname minted@MintedPython@\minted@altpython\endcsname
        \let\MintedPython\minted@altpython
      \else
        \TestAppExists{\MintedPython}%
        \ifAppExists
          \expandafter\global\expandafter\let%
            \csname minted@MintedPython@\MintedPython\endcsname\relax
        \else
          \TestAppExists{\minted@altpython}%
          \ifAppExists
            \expandafter\global\expandafter\let%
              \csname minted@MintedPython@\minted@altpython\endcsname\relax
            \let\MintedPython\minted@altpython
          \else
            \PackageError{minted}%
             {Failed to find Python executables python or python3;
              check Python installation (including PATH),
              or redefine \string\MintedPython}%
             {Failed to find Python executables python or python3;
              check Python installation (including PATH),
              or redefine \string\MintedPython}%
          \fi
        \fi
      \fi
    \fi
  \fi
}
\ifwindows
  \def\minted@opt@quote#1{\detokenize{"#1"}}
\else
  \def\minted@opt@quote#1{\detokenize{'#1'}}
\fi
\newcommand{\minted@pygmentize}[2][\minted@outputdir\minted@jobname.pyg]{%
  \minted@defstyle{\minted@get@opt{style}{default}}%
  \stepcounter{minted@pygmentizecounter}%
  \ifthenelse{\equal{\minted@get@opt{autogobble}{false}}{true}}%
    {\def\minted@codefile{\minted@outputdir\minted@jobname.pyg}}%
    {\def\minted@codefile{#1}}%
  \ifthenelse{\boolean{minted@isinline}}%
    {\def\minted@optlistcl@inlines{%
      \minted@optlistcl@g@i
      \csname minted@optlistcl@lang\minted@lang @i\endcsname}}%
    {\let\minted@optlistcl@inlines\@empty}%
  \def\minted@cmd{%
    \ifminted@kpsewhich
      \ifwindows
        \detokenize{for /f "usebackq tokens=*"}\space\@percentchar\detokenize{a in (`kpsewhich}\space\minted@codefile\detokenize{`) do}\space
      \fi
    \fi
    \MintedPygmentize\space -l \minted@opt@quote{#2}
    -f latex -P commandprefix=PYG -F tokenmerge
    \minted@optlistcl@g \csname minted@optlistcl@lang\minted@lang\endcsname
    \minted@optlistcl@inlines
    \minted@optlistcl@cmd -o \minted@outputdir\minted@infile\space
    \ifminted@kpsewhich
      \ifwindows
        \@percentchar\detokenize{a}%
      \else
        \detokenize{`}kpsewhich \minted@codefile\space
          \detokenize{||} \minted@codefile\detokenize{`}%
      \fi
    \else
      \minted@codefile
    \fi}%
  % For debugging, uncomment: %%%%
  % \immediate\typeout{\minted@cmd}%
  % %%%%
  \ifthenelse{\boolean{minted@cache}}%
    {%
      \ifminted@frozencache
      \else
        \ifthenelse{\equal{\minted@get@opt{autogobble}{false}}{true}}%
         {\edef\minted@hash{%
            \pdf@filemdfivesum{#1}%
            \pdf@mdfivesum{\minted@cmd\space%
              autogobble(\the\numexpr\FancyVerbStartNum\relax-%
                         \the\numexpr\FancyVerbStopNum\relax)}}}%
         {\edef\minted@hash{%
            \pdf@filemdfivesum{#1}%
            \pdf@mdfivesum{\minted@cmd}}}%
        \edef\minted@infile{\minted@cachedir/\minted@hash.pygtex}%
        \IfFileExists{\minted@infile}{}{%
          \ifthenelse{\equal{\minted@get@opt{autogobble}{false}}{true}}{%
            \minted@autogobble{#1}}{}%
          \ShellEscape{\minted@cmd}}%
      \fi
      \ifthenelse{\boolean{minted@finalizecache}}%
       {%
          \edef\minted@cachefilename{listing\arabic{minted@pygmentizecounter}.pygtex}%
          \edef\minted@actualinfile{\minted@cachedir/\minted@cachefilename}%
          \ifwindows
            \StrSubstitute{\minted@infile}{/}{\@backslashchar}[\minted@infile@windows]
            \StrSubstitute{\minted@actualinfile}{/}{\@backslashchar}[\minted@actualinfile@windows]
            \ShellEscape{move /y \minted@outputdir\minted@infile@windows\space\minted@outputdir\minted@actualinfile@windows}%
          \else
            \ShellEscape{mv -f \minted@outputdir\minted@infile\space\minted@outputdir\minted@actualinfile}%
          \fi
          \let\minted@infile\minted@actualinfile
          \expandafter\minted@addcachefile\expandafter{\minted@cachefilename}%
       }%
       {\ifthenelse{\boolean{minted@frozencache}}%
         {%
            \edef\minted@cachefilename{listing\arabic{minted@pygmentizecounter}.pygtex}%
            \edef\minted@infile{\minted@cachedir/\minted@cachefilename}%
            \expandafter\minted@addcachefile\expandafter{\minted@cachefilename}}%
         {\expandafter\minted@addcachefile\expandafter{\minted@hash.pygtex}}%
       }%
      \minted@inputpyg}%
    {%
      \ifthenelse{\equal{\minted@get@opt{autogobble}{false}}{true}}{%
        \minted@autogobble{#1}}{}%
      \ShellEscape{\minted@cmd}%
      \minted@inputpyg}%
}
\def\minted@autogobble#1{%
  \edef\minted@argone@esc{#1}%
  \StrSubstitute{\minted@argone@esc}{\@backslashchar}{\@backslashchar\@backslashchar}[\minted@argone@esc]%
  \StrSubstitute{\minted@argone@esc}{"}{\@backslashchar"}[\minted@argone@esc]%
  \edef\minted@tmpfname@esc{\minted@outputdir\minted@jobname}%
  \StrSubstitute{\minted@tmpfname@esc}{\@backslashchar}{\@backslashchar\@backslashchar}[\minted@tmpfname@esc]%
  \StrSubstitute{\minted@tmpfname@esc}{"}{\@backslashchar"}[\minted@tmpfname@esc]%
  %Need a version of open() that supports encoding under Python 2
  \minted@check@MintedPython
  \edef\minted@autogobblecmd{%
    \ifminted@kpsewhich
      \ifwindows
        \detokenize{for /f "usebackq tokens=*" }\@percentchar\detokenize{a in (`kpsewhich} #1\detokenize{`) do}\space
      \fi
    \fi
    \MintedPython\detokenize{ -c "import sys; import os;
    import textwrap;
    from io import open;
    fname = }%
      \ifminted@kpsewhich
        \detokenize{sys.argv[1];}\space
      \else
        \detokenize{os.path.expanduser(os.path.expandvars(\"}\minted@argone@esc\detokenize{\"));}\space
      \fi
    \detokenize{f = open(fname, \"r\", encoding=\"}\minted@encoding\detokenize{\") if os.path.isfile(fname) else None;
    t = f.readlines() if f is not None else None;
    t_opt = t if t is not None else [];
    f.close() if f is not None else None;
    tmpfname = os.path.expanduser(os.path.expandvars(\"}\minted@tmpfname@esc.pyg\detokenize{\"));
    f = open(tmpfname, \"w\", encoding=\"}\minted@encoding\detokenize{\") if t is not None else None;
    fvstartnum = }\the\numexpr\FancyVerbStartNum\detokenize{;
    fvstopnum = }\the\numexpr\FancyVerbStopNum\detokenize{;
    s = max(0, fvstartnum-1);
    e = max(s, fvstopnum) if fvstopnum > 0 else len(t_opt);
    [f.write(textwrap.dedent(\"\".join(x))) for x in (t_opt[0:s], t_opt[s:e], t_opt[e:]) if x and t is not None];
    f.close() if t is not None else os.remove(tmpfname);"}%
    \ifminted@kpsewhich
      \ifwindows
        \space\@percentchar\detokenize{a}%
      \else
        \space\detokenize{`}kpsewhich #1\space\detokenize{||} #1\detokenize{`}%
      \fi
    \fi
  }%
  \ShellEscape{\minted@autogobblecmd}%
}
\newcommand{\minted@inputpyg}{%
  \VerbatimPygments{\PYG}{\PYG}%
  \ifthenelse{\boolean{minted@isinline}}%
   {\ifthenelse{\equal{\minted@get@opt{breaklines}{false}}{true}}%
    {\let\FV@BeginVBox\relax
     \let\FV@EndVBox\relax
     \def\FV@BProcessLine##1{\FancyVerbFormatLine{##1}}%
     \minted@inputpyg@inline}%
    {\minted@inputpyg@inline}}%
   {\minted@inputpyg@block}%
}
\def\minted@inputpyg@inline{%
  \ifthenelse{\equal{\minted@get@opt{bgcolor}{}}{}}%
   {\minted@input{\minted@outputdir\minted@infile}}%
   {\colorbox{\minted@get@opt{bgcolor}{}}{%
      \minted@input{\minted@outputdir\minted@infile}}}%
}
\def\minted@inputpyg@block{%
  \ifthenelse{\equal{\minted@get@opt{bgcolor}{}}{}}%
   {\minted@input{\minted@outputdir\minted@infile}}%
   {\begin{minted@colorbg}{\minted@get@opt{bgcolor}{}}%
    \minted@input{\minted@outputdir\minted@infile}%
    \end{minted@colorbg}}}
\newcommand{\minted@langlinenoson}{%
  \ifcsname c@minted@lang\minted@lang\endcsname\else
    \newcounter{minted@lang\minted@lang}%
  \fi
  \setcounter{minted@FancyVerbLineTemp}{\value{FancyVerbLine}}%
  \setcounter{FancyVerbLine}{\value{minted@lang\minted@lang}}%
}
\newcommand{\minted@langlinenosoff}{%
  \setcounter{minted@lang\minted@lang}{\value{FancyVerbLine}}%
  \setcounter{FancyVerbLine}{\value{minted@FancyVerbLineTemp}}%
}
\ifbool{minted@langlinenos}{}{%
  \ifbool{minted@inputlanglinenos}{}{%
    \let\minted@langlinenoson\relax
    \let\minted@langlinenosoff\relax
  }
}
\ifbool{minted@inputlanglinenos}%
 {\def\minted@inputlanglinenoson{\minted@langlinenoson}%
  \def\minted@inputlanglinenosoff{\minted@langlinenosoff}}%
 {\let\minted@inputlanglinenoson\relax
  \let\minted@inputlanglinenosoff\relax}
\newcommand{\setminted}[2][]{%
  \ifthenelse{\equal{#1}{}}%
    {\setkeys{minted@opt@g}{#2}}%
    {\minted@configlang{#1}%
      \setkeys{minted@opt@lang}{#2}}}
\newcommand{\setmintedinline}[2][]{%
  \ifthenelse{\equal{#1}{}}%
    {\setkeys{minted@opt@g@i}{#2}}%
    {\minted@configlang{#1}%
      \setkeys{minted@opt@lang@i}{#2}}}
\setmintedinline[php]{startinline=true}
\setminted{tabcolor=black}
\setminted{stripnl=false}
\newcommand{\usemintedstyle}[2][]{\setminted[#1]{style=#2}}
\begingroup
\catcode`\ =\active
\catcode`\^^I=\active
\gdef\minted@defwhitespace@retok{\def {\noexpand\FV@Space}\def^^I{\noexpand\FV@Tab}}%
\endgroup
\newcommand{\minted@writecmdcode}[1]{%
  \immediate\openout\minted@code\minted@jobname.pyg\relax
  \immediate\write\minted@code{\detokenize{#1}}%
  \immediate\closeout\minted@code}
\def\mintinline{%
  \FVExtraRobustCommand\RobustMintInline\FVExtraUnexpandedReadStarOArgMArgBVArg}
\FVExtrapdfstringdefDisableCommands{%
  \def\RobustMintInline{}}
\newrobustcmd{\RobustMintInline}[2][]{%
  \ifbool{FVExtraRobustCommandExpanded}%
   {\@ifnextchar\bgroup
     {\FVExtraReadVArg{\RobustMintInlineProcess{#1}{#2}}}%
     {\PackageError{minted}%
       {Inline delimiters must be paired curly braces in this context}%
       {Use curly braces as delimiters}}}%
   {\FVExtraReadVArg{\RobustMintInlineProcess{#1}{#2}}}}
\def\RobustMintInlineProcess#1#2#3{%
  \begingroup
  \setboolean{minted@isinline}{true}%
  \minted@configlang{#2}%
  \setkeys{minted@opt@cmd}{#1}%
  \minted@fvset
  \RobustMintInlineProcess@i{#3}}
\ifthenelse{\boolean{minted@draft}}%
 {\def\RobustMintInlineProcess@i#1{%
    \fvset{extra=true}%
    \Verb{#1}%
    \endgroup}}%
 {\def\RobustMintInlineProcess@i#1{%
   \FVExtraDetokenizeVArg{%
     \FVExtraRetokenizeVArg{\RobustMintInlineProcess@ii}{\FV@CatCodes}}{#1}}
  \def\RobustMintInlineProcess@ii#1{%
    \minted@writecmdcode{#1}%
    \let\Verbatim\VerbEnv
    \let\endVerbatim\endVerbEnv
    \expandafter\minted@pygmentize\expandafter{\minted@lang}%
    \endgroup}}
\def\mint{%
  \FVExtraRobustCommand\RobustMint\FVExtraUnexpandedReadStarOArgMArgBVArg}
\FVExtrapdfstringdefDisableCommands{%
  \def\RobustMint{}}
\newrobustcmd{\RobustMint}[2][]{%
  \ifbool{FVExtraRobustCommandExpanded}%
   {\@ifnextchar\bgroup
     {\FVExtraReadVArg{\RobustMintProcess{#1}{#2}}}%
     {\PackageError{minted}%
       {Delimiters must be paired curly braces in this context}%
       {Use curly braces as delimiters}}}%
   {\FVExtraReadVArg{\RobustMintProcess{#1}{#2}}}}
\def\RobustMintProcess#1#2#3{%
  \begingroup
  \minted@configlang{#2}%
  \setkeys{minted@opt@cmd}{#1}%
  \minted@fvset
  \RobustMintProcess@i{#3}}
\begingroup
\catcode`\^^M=\active%
\catcode`\<=1%
\catcode`\>=2%
\catcode`\{=12%
\catcode`\}=12%
\catcode`\!=0%
\catcode`\\=12%
!ifthenelse<!boolean<minted@draft>>%
 <!gdef!RobustMintProcess@i#1<%
    !FVExtraDetokenizeVArg<%
      !FVExtraRetokenizeVArg<!RobustMintProcess@ii><!FV@CatCodes>><#1>>%
  !gdef!RobustMintProcess@ii#1<%
    !minted@langlinenoson%
    !scantokens<%
      \begin{Verbatim}
      #1
      \end{Verbatim}
      !noexpand>%
    !minted@langlinenosoff%
    !endgroup!@doendpe>>%
 <!gdef!RobustMintProcess@i#1<%
    !FVExtraDetokenizeVArg<%
      !FVExtraRetokenizeVArg<!RobustMintProcess@ii><!FV@CatCodes>><#1>>%
  !gdef!RobustMintProcess@ii#1<%
    !minted@writecmdcode<#1>%
    !minted@langlinenoson%
    !expandafter!minted@pygmentize!expandafter<!minted@lang>%
    !minted@langlinenosoff%
    !endgroup!@doendpe>>%
!endgroup
\ifthenelse{\boolean{minted@draft}}%
  {\newenvironment{minted}[2][]
    {\VerbatimEnvironment
      \minted@configlang{#2}%
      \setkeys{minted@opt@cmd}{#1}%
      \minted@fvset
      \minted@langlinenoson
      \begin{Verbatim}}%
    {\end{Verbatim}%
      \minted@langlinenosoff}}%
  {\newenvironment{minted}[2][]
    {\VerbatimEnvironment
      \let\FVB@VerbatimOut\minted@FVB@VerbatimOut
      \let\FVE@VerbatimOut\minted@FVE@VerbatimOut
      \minted@configlang{#2}%
      \setkeys{minted@opt@cmd}{#1}%
      \minted@fvset
      \begin{VerbatimOut}[codes={\catcode`\^^I=12},firstline,lastline]{\minted@jobname.pyg}}%
    {\end{VerbatimOut}%
        \minted@langlinenoson
        \expandafter\minted@pygmentize\expandafter{\minted@lang}%
        \minted@langlinenosoff}}
\ifthenelse{\boolean{minted@draft}}%
  {\newcommand{\inputminted}[3][]{%
    \begingroup
    \minted@configlang{#2}%
    \setkeys{minted@opt@cmd}{#1}%
    \minted@fvset
    \minted@inputlanglinenoson
    \VerbatimInput{#3}%
    \minted@inputlanglinenosoff
    \endgroup}}%
  {\newcommand{\inputminted}[3][]{%
    \begingroup
    \minted@configlang{#2}%
    \setkeys{minted@opt@cmd}{#1}%
    \minted@fvset
    \minted@inputlanglinenoson
    \minted@pygmentize[#3]{#2}%
    \minted@inputlanglinenosoff
    \endgroup}}
\newcommand{\newminted}[3][]{
  \ifthenelse{\equal{#1}{}}
    {\def\minted@envname{#2code}}
    {\def\minted@envname{#1}}
  \newenvironment{\minted@envname}
    {\VerbatimEnvironment
      \begin{minted}[#3]{#2}}
    {\end{minted}}
  \newenvironment{\minted@envname *}[1]
    {\VerbatimEnvironment\begin{minted}[#3,##1]{#2}}
    {\end{minted}}}
\newcommand{\newmint}[3][]{%
  \if\relax\detokenize{#1}\relax
    \def\minted@shortname{#2}%
  \else
    \def\minted@shortname{#1}%
  \fi
  \expandafter\newmint@i\expandafter{\minted@shortname}{#2}{#3}}
\def\newmint@i#1#2#3{%
  \expandafter\newcommand\csname#1\endcsname{%
    \expandafter\FVExtraRobustCommand\csname RobustNewMint#1\endcsname
      \FVExtraUnexpandedReadStarOArgBVArg}%
  \FVExtrapdfstringdefDisableCommands{%
    \expandafter\def\csname RobustNewMint#1\endcsname{}}%
  \expandafter\newrobustcmd\csname RobustNewMint#1\endcsname{%
    \FVExtraReadOArgBeforeVArg{\csname RobustNewMint#1@i\endcsname}}%
  \expandafter\def\csname RobustNewMint#1@i\endcsname##1{%
    \ifbool{FVExtraRobustCommandExpanded}%
     {\@ifnextchar\bgroup
       {\FVExtraReadVArg{\csname RobustNewMint#1@ii\endcsname{##1}}}%
       {\PackageError{minted}%
         {Delimiters must be paired curly braces in this context}%
         {Use curly braces as delimiters}}}%
     {\FVExtraReadVArg{\csname RobustNewMint#1@ii\endcsname{##1}}}}
  \expandafter\def\csname RobustNewMint#1@ii\endcsname##1##2{%
    \RobustMintProcess{#3,##1}{#2}{##2}}}
\newcommand{\newmintedfile}[3][]{
  \ifthenelse{\equal{#1}{}}
    {\def\minted@shortname{#2file}}
    {\def\minted@shortname{#1}}
  \expandafter\newcommand\csname\minted@shortname\endcsname[2][]{
    \inputminted[#3,##1]{#2}{##2}}}
\newcommand{\newmintinline}[3][]{%
  \if\relax\detokenize{#1}\relax
    \def\minted@shortname{#2inline}%
  \else
    \def\minted@shortname{#1}%
  \fi
  \expandafter\newmintinline@i\expandafter{\minted@shortname}{#2}{#3}}
\def\newmintinline@i#1#2#3{%
  \expandafter\newcommand\csname#1\endcsname{%
    \expandafter\FVExtraRobustCommand\csname RobustNewMintInline#1\endcsname
      \FVExtraUnexpandedReadStarOArgBVArg}%
  \FVExtrapdfstringdefDisableCommands{%
    \expandafter\def\csname RobustNewMintInline#1\endcsname{}}%
  \expandafter\newrobustcmd\csname RobustNewMintInline#1\endcsname{%
    \FVExtraReadOArgBeforeVArg{\csname RobustNewMintInline#1@i\endcsname}}%
  \expandafter\def\csname RobustNewMintInline#1@i\endcsname##1{%
    \ifbool{FVExtraRobustCommandExpanded}%
     {\@ifnextchar\bgroup
       {\FVExtraReadVArg{\csname RobustNewMintInline#1@ii\endcsname{##1}}}%
       {\PackageError{minted}%
         {Inline delimiters must be paired curly braces in this context}%
         {Use curly braces as delimiters}}}%
     {\FVExtraReadVArg{\csname RobustNewMintInline#1@ii\endcsname{##1}}}}
  \expandafter\def\csname RobustNewMintInline#1@ii\endcsname##1##2{%
    \RobustMintInlineProcess{#3,##1}{#2}{##2}}}
\ifthenelse{\boolean{minted@newfloat}}%
 {\@ifundefined{minted@float@within}%
    {\DeclareFloatingEnvironment[fileext=lol,placement=tbp]{listing}}%
    {\def\minted@tmp#1{%
       \DeclareFloatingEnvironment[fileext=lol,placement=tbp, within=#1]{listing}}%
     \expandafter\minted@tmp\expandafter{\minted@float@within}}}%
 {\@ifundefined{minted@float@within}%
    {\newfloat{listing}{tbp}{lol}}%
    {\newfloat{listing}{tbp}{lol}[\minted@float@within]}}
\ifminted@newfloat\else
\newcommand{\listingscaption}{Listing}
\floatname{listing}{\listingscaption}
\newcommand{\listoflistingscaption}{List of Listings}
\providecommand{\listoflistings}{\listof{listing}{\listoflistingscaption}}
\fi
\AtEndOfPackage{%
  \ifthenelse{\boolean{minted@draft}}%
   {}%
   {%
    \ifthenelse{\boolean{minted@frozencache}}{}{%
      \ifnum\pdf@shellescape=1\relax\else
        \PackageError{minted}%
         {You must invoke LaTeX with the
          -shell-escape flag}%
         {Pass the -shell-escape flag to LaTeX. Refer to the minted.sty
          documentation for more information.}%
      \fi}%
   }%
}
\AtEndPreamble{%
  \ifthenelse{\boolean{minted@draft}}%
   {}%
   {%
    \ifthenelse{\boolean{minted@frozencache}}{}{%
      \TestAppExists{\MintedPygmentize}%
      \ifAppExists\else
        \PackageError{minted}%
         {You must have `pygmentize' installed
          to use this package}%
         {Refer to the installation instructions in the minted
          documentation for more information.}%
      \fi}%
  }%
}
\AfterEndDocument{%
  \ifthenelse{\boolean{minted@draft}}%
   {}%
   {\ifthenelse{\boolean{minted@frozencache}}%
     {}
     {\ifx\XeTeXinterchartoks\minted@undefined
      \else
        \DeleteFile[\minted@outputdir]{\minted@jobname.mintedcmd}%
        \DeleteFile[\minted@outputdir]{\minted@jobname.mintedmd5}%
      \fi
      \DeleteFile[\minted@outputdir]{\minted@jobname.pyg}%
      \DeleteFile[\minted@outputdir]{\minted@jobname.out.pyg}%
     }%
   }%
}
\endinput
%%
%% End of file `minted.sty'.


==> minted1.sty.txt <==
%%
%% This is file `minted1.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% minted.dtx  (with options: `packageone')
%% Copyright 2013--2022 Geoffrey M. Poore
%% Copyright 2010--2011 Konrad Rudolph
%% 
%% This work may be distributed and/or modified under the
%% conditions of the LaTeX Project Public License, either version 1.3
%% of this license or (at your option) any later version.
%% The latest version of this license is in
%%   http://www.latex-project.org/lppl.txt
%% and version 1.3 or later is part of all distributions of LaTeX
%% version 2005/12/01 or later.
%% 
%% Additionally, the project may be distributed under the terms of the new BSD
%% license.
%% 
%% This work has the LPPL maintenance status `maintained'.
%% 
%% The Current Maintainer of this work is Geoffrey Poore.
%% 
%% This work consists of the files minted.dtx and minted.ins
%% and the derived file minted.sty.
\NeedsTeXFormat{LaTeX2e}
%%%% Begin minted1 modification
%%\ProvidesPackage{minted}[2011/09/17 v1.7 Yet another Pygments shim for LaTeX]
\ProvidesPackage{minted1}[2015/01/31 v1.0 minted 1.7 compatibility package]
%%%% End minted1 modification
\RequirePackage{keyval}
\RequirePackage{fancyvrb}
\RequirePackage{xcolor}
\RequirePackage{float}
\RequirePackage{ifthen}
%%%% Begin minted1 modification
\newboolean{mintedone@mintedloaded}
\@ifpackageloaded{minted}%
 {\setboolean{mintedone@mintedloaded}{true}%
  \PackageError{minted1}{The package "minted1" may not be loaded after
      ^^J"minted" has already been loaded--load "minted1" only for "minted"
      ^^Jversion 1.7 compatibility}%
   {Load "minted1" only when "minted" version 1.7 compatibility is required}}%
 {}
\ifmintedone@mintedloaded\else
\@namedef{ver@minted.sty}{2011/09/17 v1.7 Yet another Pygments shim for LaTeX}
\expandafter\let\expandafter\minted@tmp\csname opt@minted1.sty\endcsname
\expandafter\let\csname opt@minted.sty\endcsname\minted@tmp
\let\minted@tmp\relax
%%%% End minted1 modification
\RequirePackage{calc}
\RequirePackage{ifplatform}
\DeclareOption{chapter}{\def\minted@float@within{chapter}}
\DeclareOption{section}{\def\minted@float@within{section}}
\ProcessOptions\relax
\ifwindows
  \providecommand\DeleteFile[1]{\immediate\write18{del #1}}
\else
  \providecommand\DeleteFile[1]{\immediate\write18{rm #1}}
\fi
\newboolean{AppExists}
\newcommand\TestAppExists[1]{
  \ifwindows
    \DeleteFile{\jobname.aex}
    \immediate\write18{for \string^\@percentchar i in (#1.exe #1.bat #1.cmd)
      do set >\jobname.aex <nul: /p x=\string^\@percentchar \string~$PATH:i>>\jobname.aex} %$
    \newread\@appexistsfile
    \immediate\openin\@appexistsfile\jobname.aex
    \expandafter\def\expandafter\@tmp@cr\expandafter{\the\endlinechar}
    \endlinechar=-1\relax
    \readline\@appexistsfile to \@apppathifexists
    \endlinechar=\@tmp@cr
    \ifthenelse{\equal{\@apppathifexists}{}}
     {\AppExistsfalse}
     {\AppExiststrue}
    \immediate\closein\@appexistsfile
    \DeleteFile{\jobname.aex}
\immediate\typeout{file deleted}
  \else
    \immediate\write18{which #1 && touch \jobname.aex}
    \IfFileExists{\jobname.aex}
     {\AppExiststrue
      \DeleteFile{\jobname.aex}}
     {\AppExistsfalse}
  \fi}
\newcommand\minted@resetoptions{}
\newcommand\minted@defopt[1]{
  \expandafter\def\expandafter\minted@resetoptions\expandafter{%
    \minted@resetoptions
    \@namedef{minted@opt@#1}{}}}
\newcommand\minted@opt[1]{
  \expandafter\detokenize%
    \expandafter\expandafter\expandafter{\csname minted@opt@#1\endcsname}}
\newcommand\minted@define@opt[3][]{
  \minted@defopt{#2}
  \ifthenelse{\equal{#1}{}}{
    \define@key{minted@opt}{#2}{\@namedef{minted@opt@#2}{#3}}}
   {\define@key{minted@opt}{#2}[#1]{\@namedef{minted@opt@#2}{#3}}}}
\newcommand\minted@define@switch[3][]{
  \minted@defopt{#2}
  \define@booleankey{minted@opt}{#2}
   {\@namedef{minted@opt@#2}{#3}}
   {\@namedef{minted@opt@#2}{#1}}}
\minted@defopt{extra}
\newcommand\minted@define@extra[1]{
  \define@key{minted@opt}{#1}{
    \expandafter\def\expandafter\minted@opt@extra\expandafter{%
      \minted@opt@extra,#1=##1}}}
\newcommand\minted@define@extra@switch[1]{
  \define@booleankey{minted@opt}{#1}
   {\expandafter\def\expandafter\minted@opt@extra\expandafter{%
      \minted@opt@extra,#1}}
   {\expandafter\def\expandafter\minted@opt@extra\expandafter{%
      \minted@opt@extra,#1=false}}}
\minted@define@switch{texcl}{-P texcomments}
\minted@define@switch{mathescape}{-P mathescape}
\minted@define@switch{linenos}{-P linenos}
\minted@define@switch{startinline}{-P startinline}
\minted@define@switch[-P funcnamehighlighting=False]%
  {funcnamehighlighting}{-P funcnamehighlighting}
\minted@define@opt{gobble}{-F gobble:n=#1}
\minted@define@opt{bgcolor}{#1}
\minted@define@extra{frame}
\minted@define@extra{framesep}
\minted@define@extra{framerule}
\minted@define@extra{rulecolor}
\minted@define@extra{numbersep}
\minted@define@extra{firstnumber}
\minted@define@extra{stepnumber}
\minted@define@extra{firstline}
\minted@define@extra{lastline}
\minted@define@extra{baselinestretch}
\minted@define@extra{xleftmargin}
\minted@define@extra{xrightmargin}
\minted@define@extra{fillcolor}
\minted@define@extra{tabsize}
\minted@define@extra{fontfamily}
\minted@define@extra{fontsize}
\minted@define@extra{fontshape}
\minted@define@extra{fontseries}
\minted@define@extra{formatcom}
\minted@define@extra{label}
\minted@define@extra@switch{numberblanklines}
\minted@define@extra@switch{showspaces}
\minted@define@extra@switch{resetmargins}
\minted@define@extra@switch{samepage}
\minted@define@extra@switch{showtabs}
\minted@define@extra@switch{obeytabs}
\newsavebox{\minted@bgbox}
\newenvironment{minted@colorbg}[1]{
  \def\minted@bgcol{#1}
  \noindent
  \begin{lrbox}{\minted@bgbox}
  \begin{minipage}{\linewidth-2\fboxsep}}
 {\end{minipage}
  \end{lrbox}%
  \colorbox{\minted@bgcol}{\usebox{\minted@bgbox}}}
\newwrite\minted@code
\newcommand\minted@savecode[1]{
  \immediate\openout\minted@code\jobname.pyg
  \immediate\write\minted@code{#1}
  \immediate\closeout\minted@code}
\newcommand\minted@pygmentize[2][\jobname.pyg]{
  \def\minted@cmd{pygmentize -l #2 -f latex -F tokenmerge
    \minted@opt{gobble} \minted@opt{texcl} \minted@opt{mathescape}
    \minted@opt{startinline} \minted@opt{funcnamehighlighting}
    \minted@opt{linenos} -P "verboptions=\minted@opt{extra}"
    -o \jobname.out.pyg #1}
  \immediate\write18{\minted@cmd}
  % For debugging, uncomment:
  %\immediate\typeout{\minted@cmd}
  \ifthenelse{\equal{\minted@opt@bgcolor}{}}
   {}
   {\begin{minted@colorbg}{\minted@opt@bgcolor}}
  \input{\jobname.out.pyg}
  \ifthenelse{\equal{\minted@opt@bgcolor}{}}
   {}
   {\end{minted@colorbg}}
  \DeleteFile{\jobname.out.pyg}}
\newcommand\minted@usedefaultstyle{\usemintedstyle{default}}
\newcommand\usemintedstyle[1]{
  \renewcommand\minted@usedefaultstyle{}
  \immediate\write18{pygmentize -S #1 -f latex > \jobname.pyg}
  \input{\jobname.pyg}}
\newcommand\mint[3][]{
  \DefineShortVerb{#3}
  \minted@resetoptions
  \setkeys{minted@opt}{#1}
  \SaveVerb[aftersave={
    \UndefineShortVerb{#3}
    \minted@savecode{\FV@SV@minted@verb}
    \minted@pygmentize{#2}
    \DeleteFile{\jobname.pyg}}]{minted@verb}#3}
\newcommand\minted@proglang[1]{}
\newenvironment{minted}[2][]
 {\VerbatimEnvironment
  \renewcommand{\minted@proglang}[1]{#2}
  \minted@resetoptions
  \setkeys{minted@opt}{#1}
  \begin{VerbatimOut}[codes={\catcode`\^^I=12}]{\jobname.pyg}}%
 {\end{VerbatimOut}
  \minted@pygmentize{\minted@proglang{}}
  \DeleteFile{\jobname.pyg}}
\newcommand\inputminted[3][]{
  \minted@resetoptions
  \setkeys{minted@opt}{#1}
  \minted@pygmentize[#3]{#2}}
\newcommand\newminted[3][]{
  \ifthenelse{\equal{#1}{}}
   {\def\minted@envname{#2code}}
   {\def\minted@envname{#1}}
  \newenvironment{\minted@envname}
   {\VerbatimEnvironment\begin{minted}[#3]{#2}}
   {\end{minted}}
  \newenvironment{\minted@envname *}[1]
   {\VerbatimEnvironment\begin{minted}[#3,##1]{#2}}
   {\end{minted}}}
\newcommand\newmint[3][]{
  \ifthenelse{\equal{#1}{}}
   {\def\minted@shortname{#2}}
   {\def\minted@shortname{#1}}
  \expandafter\newcommand\csname\minted@shortname\endcsname[2][]{
    \mint[#3,##1]{#2}##2}}
\newcommand\newmintedfile[3][]{
  \ifthenelse{\equal{#1}{}}
   {\def\minted@shortname{#2file}}
   {\def\minted@shortname{#1}}
  \expandafter\newcommand\csname\minted@shortname\endcsname[2][]{
    \inputminted[#3,##1]{#2}{##2}}}
\@ifundefined{minted@float@within}
 {\newfloat{listing}{h}{lol}}
 {\newfloat{listing}{h}{lol}[\minted@float@within]}
\newcommand\listingscaption{Listing}
\floatname{listing}{\listingscaption}
\newcommand\listoflistingscaption{List of listings}
\providecommand\listoflistings{\listof{listing}{\listoflistingscaption}}
\AtBeginDocument{
  \minted@usedefaultstyle}
\AtEndOfPackage{
  \ifnum\pdf@shellescape=1\relax\else
    \PackageError{minted}
     {You must invoke LaTeX with the
      -shell-escape flag}
     {Pass the -shell-escape flag to LaTeX. Refer to the minted.sty
      documentation for more information.}\fi
  \TestAppExists{pygmentize}
  \ifAppExists\else
    \PackageError{minted}
     {You must have `pygmentize' installed
      to use this package}
     {Refer to the installation instructions in the minted
      documentation for more information.}
  \fi}
%%%% Begin minted1 modification
\fi
%%%% End minted1 modification
\endinput
%%
%% End of file `minted1.sty'.

